Domain Aware Markov Logic Networks

Combining logic and probability has been a long stand- ing goal of AI research. Markov Logic Networks (MLNs) achieve this by attaching weights to formulas in first-order logic, and can be seen as templates for constructing features for ground Markov networks. Most techniques for learning weights of MLNs are domain-size agnostic, i.e., the size of the domain is not explicitly taken into account while learn- ing the parameters of the model. This often results in ex- treme probabilities when testing on domain sizes different from those seen during training. In this paper, we propose Domain Aware Markov logic Networks (DA-MLNs) which present a principled solution to this problem. While defin- ing the ground network distribution, DA-MLNs divide the ground feature weight by a scaling factor which is a function of the number of connections the ground atoms appearing in the feature are involved in. We show that standard MLNs fall out as a special case of our formalism when this func- tion evaluates to a constant equal to 1. Experiments on the benchmark Friends & Smokers domain show that our ap- proach results in significantly higher accuracies compared to existing methods when testing on domains whose sizes different from those seen during training.

==> figs/fs.txt <==
Domainsize  MLN DA-MLN  AMLN
50  0.5211  0.5631  0.4933
100 0.4835  0.5091  0.4848
200 0.3891  0.4428  0.3135
300 0.3712  0.4319  0.2373
400 0.3681  0.4291  0.2431
500 0.3561  0.4334  0.2125
600 0.3421  0.4242  0.2386
700 0.3225  0.4298  0.2297
800 0.2926  0.4312  0.214
900 0.2824  0.4256  0.2401
1000    0.2759  0.4387  0.2388

==> figs/fs_old.txt <==
Domainsize  MLN Agg AMLN
100 0.42252 0.43307 0.4045
150 0.40125 0.43108 0.3134
200 0.35911 0.42552 0.2214
250 0.33563 0.42691 0.2397
300 0.31651 0.42189 0.2178
350 0.30593 0.43791 0.2461
400 0.28714 0.43151 0.2276
450 0.26239 0.42606 0.2398
500 0.24518 0.42167 0.2125

==> figs/imdb.txt <==
Domain Size  MLN   AMLN
50  0.436   0.485
100 0.368   0.438
150 0.202   0.361
200 0.142   0.346
250 0.081   0.317
300 0.03    0.281
